Learning Warped Guidance for Blind Face Restoration

This paper studies the problem of blind face restoration from an unconstrained blurry, noisy, low-resolution, or compressed image (i.e., degraded observation). For better recovery of fine facial details, we modify the problem setting by taking both the degraded observation and a high-quality guided image of the same identity as input to our guided face restoration network (GFRNet). However, the degraded observation and guided image generally are different in pose, illumination and expression, thereby making plain CNNs (e.g., U-Net) fail to recover fine and identity-aware facial details. To tackle this issue, our GFRNet model includes both a warping subnetwork (WarpNet) and a reconstruction subnetwork (RecNet). The WarpNet is introduced to predict flow field for warping the guided image to correct pose and expression (i.e., warped guidance), while the RecNet takes the degraded observation and warped guidance as input to produce the restoration result. Due to that the ground-truth flow field is unavailable, landmark loss together with total variation regularization are incorporated to guide the learning of WarpNet. Furthermore, to make the model applicable to blind restoration, our GFRNet is trained on the synthetic data with versatile settings on blur kernel, noise level, downsampling scale factor, and JPEG quality factor. Experiments show that our GFRNet not only performs favorably against the state-of-the-art image and face restoration methods, but also generates visually photo-realistic results on real degraded facial images.

==> eps/FlowImgS/imglist.txt <==


n0079000002

n0075480002

n0048500003

n0086130004

n0038810002

test212

test899

n0051590004

n0012930001

n0060530002

n0085300003

n0044400004

test856

test720

==> eps/figx8/z_tmp_1/weizhi.txt <==
upperleft_pixel = [140, 102]; % position of uperleft corner pixel
box             = [20, 40];
zoomfactor      = 2.5;
zoom_position   = 'lr'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'

upperleft_pixel2 = [103, 162]; % position of uperleft corner pixel
box2             = [25, 65];
zoomfactor2      = 2.0;
zoom_position2   = 'll'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'


==> eps/figx8/z_tmp_2/__________________.txt <==
upperleft_pixel = [140, 102]; % position of uperleft corner pixel
box             = [20, 40];
zoomfactor      = 2.5;
zoom_position   = 'lr'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'

upperleft_pixel2 = [98, 167]; % position of uperleft corner pixel
box2             = [25, 65];
zoomfactor2      = 2.0;
zoom_position2   = 'll'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'



==> eps/figx8/z_tmp_3/__________________.txt <==
upperleft_pixel = [140, 102]; % position of uperleft corner pixel
box             = [20, 40];
zoomfactor      = 2.5;
zoom_position   = 'lr'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'

upperleft_pixel2 = [95, 164]; % position of uperleft corner pixel
box2             = [25, 65];
zoomfactor2      = 2.0;
zoom_position2   = 'll'; % position: 'lr' = "lower_right", 'll' = 'lower_left', 'ur' = 'uper_right', 'ul' = 'uper_left'

